Exploiting mesh structure to improve multigrid performance for saddle point problems

In recent years, solvers for finite-element discretizations of linear or linearized saddle-point problems, like the Stokes and Oseen equations, have become well established. There are two main classes of preconditioners for such systems: those based on block-factorization approach and those based on monolithic multigrid. Both classes of preconditioners have several critical choices to be made in their composition, such as the selection of a suitable relaxation scheme for monolithic multigrid. From existing studies, some insight can be gained as to what options are preferable in low-performance computing settings, but there are very few fair comparisons of these approaches in the literature, particularly for modern architectures, such as GPUs. In this paper, we perform a comparison between a block-triangular preconditioner and a monolithic multigrid method with the three most common choices of relaxation scheme - Braess-Sarazin, Vanka, and Schur-Uzawa. We develop a performant Vanka relaxation algorithm for structured-grid discretizations, which takes advantage of memory efficiencies in this setting. We detail the behavior of the various CUDA kernels for the multigrid relaxation schemes and evaluate their individual arithmetic intensity, performance, and runtime. Running a preconditioned FGMRES solver for the Stokes equations with these preconditioners allows us to compare their efficiency in a practical setting. We show monolithic multigrid can outperform block-triangular preconditioning, and that using Vanka or Braess-Sarazin relaxation is most efficient. Even though multigrid with Vanka relaxation exhibits reduced performance on the CPU (up to $100\%$ slower than Braess-Sarazin), it is able to outperform Braess-Sarazin by more than $20\%$ on the GPU, making it a competitive algorithm, especially given the high amount of algorithmic tuning needed for effective Braess-Sarazin relaxation.

==> figures/tikz/groupmatrices.tikz <==
\begin{tikzpicture}[scale=0.5]
    \fill[preaction={fill, tab-orange}, pattern color=tab-blue, pattern=north east lines, opacity=0.4] (0,0) rectangle (2,2);
    \fill[preaction={fill, tab-orange}, pattern color=tab-blue, pattern=north east lines, opacity=0.4] (8,0) rectangle (10,2);
    \fill[preaction={fill, tab-orange}, pattern color=tab-blue, pattern=north east lines, opacity=0.4] (0,8) rectangle (2,10);
    \fill[preaction={fill, tab-orange}, pattern color=tab-blue, pattern=north east lines, opacity=0.4] (8,8) rectangle (10,10);

    \fill[color=tab-orange] (2,0) rectangle (8,2);
    \fill[color=tab-orange] (0,2) rectangle (2,8);
    \fill[color=tab-orange] (8,2) rectangle (10,8);
    \fill[color=tab-orange] (2,8) rectangle (8,10);

    \fill[color=tab-blue] (2,2) rectangle (8,8);

    \draw[white, line width=2pt] (0,1) -- (10,1);
    \draw[white, line width=2pt] (0,2) -- (10,2);
    \draw[white, line width=2pt] (0,8) -- (10,8);
    \draw[white, line width=2pt] (0,9) -- (10,9);
    \draw[white, line width=2pt] (1,0) -- (1,10);
    \draw[white, line width=2pt] (2,0) -- (2,10);
    \draw[white, line width=2pt] (8,0) -- (8,10);
    \draw[white, line width=2pt] (9,0) -- (9,10);

    \node at (0.5,0.5) {$1$};
    \node at (1.5,0.5) {$2$};
    \node at (0.5,1.5) {$3$};
    \node at (1.5,1.5) {$4$};

    \node at (8.5,0.5) {$5$};
    \node at (9.5,0.5) {$6$};
    \node at (8.5,1.5) {$7$};
    \node at (9.5,1.5) {$8$};

    \node at (0.5,8.5) {$9$};
    \node at (1.5,8.5) {$10$};
    \node at (0.5,9.5) {$11$};
    \node at (1.5,9.5) {$12$};

    \node at (8.5,8.5) {$13$};
    \node at (9.5,8.5) {$14$};
    \node at (8.5,9.5) {$15$};
    \node at (9.5,9.5) {$16$};

    \node at (5,0.5) {$17$};
    \node at (5,1.5) {$18$};

    \node at (0.5,5) {$19$};
    \node at (1.5,5) {$20$};

    \node at (8.5,5) {$21$};
    \node at (9.5,5) {$22$};

    \node at (5,8.5) {$23$};
    \node at (5,9.5) {$24$};

    \node at (5,5) {$25$};
\end{tikzpicture}


==> figures/tikz/localnumbering.tikz <==
\begin{tikzpicture}[scale=0.5]
    \tikzset{myfont/.style = {font={\bfseries\scriptsize}}}
    \draw[ultra thick] (0,9) -- (14,9);
    \draw[ultra thick] (0,5) -- (14,5);
    \draw[ultra thick] (0,1) -- (14,1);
    \draw[ultra thick] (1,0) -- (1,10);
    \draw[ultra thick] (7,0) -- (7,10);
    \draw[ultra thick] (13,0) -- (13,10);
    % off-grid lines
    \draw[thick, dotted] (4,0) -- (4,10);
    \draw[thick, dotted] (10,0) -- (10,10);
    \draw[thick, dotted] (0,3) -- (14,3);
    \draw[thick, dotted] (0,7) -- (14,7);
    % nodes
    \node[rectangle,draw,fill=white,opacity=0.95,myfont] at (1,1)  {1};
    \node[rectangle,draw,fill=white,opacity=0.95,myfont] at (7,1)  {2};
    \node[rectangle,draw,fill=white,opacity=0.95,myfont] at (13,1) {3};
    \node[rectangle,draw,fill=white,opacity=0.95,myfont] at (1,5)  {4};
    \node[rectangle,draw,fill=white,opacity=0.95,myfont] at (7,5)  {5};
    \node[rectangle,draw,fill=white,opacity=0.95,myfont] at (13,5) {6};
    \node[rectangle,draw,fill=white,opacity=0.95,myfont] at (1,9)  {7};
    \node[rectangle,draw,fill=white,opacity=0.95,myfont] at (7,9)  {8};
    \node[rectangle,draw,fill=white,opacity=0.95,myfont] at (13,9) {9};
    % x edges
    \node[isosceles triangle, draw, fill=white, inner sep=0.3pt, rotate=90, isosceles triangle apex angle=60, opacity=0.95, anchor=center] () at (4,1) {$\quad\,$};
    \node[isosceles triangle, draw, fill=white, inner sep=0.3pt, rotate=90, isosceles triangle apex angle=60, opacity=0.95, anchor=center] () at (10,1) {$\quad\,$};
    \node[isosceles triangle, draw, fill=white, inner sep=0.3pt, rotate=90, isosceles triangle apex angle=60, opacity=0.95, anchor=center] () at (4,5) {$\quad\,$};
    \node[isosceles triangle, draw, fill=white, inner sep=0.3pt, rotate=90, isosceles triangle apex angle=60, opacity=0.95, anchor=center] () at (10,5) {$\quad\,$};
    \node[isosceles triangle, draw, fill=white, inner sep=0.3pt, rotate=90, isosceles triangle apex angle=60, opacity=0.95, anchor=center] () at (4,9) {$\quad\,$};
    \node[isosceles triangle, draw, fill=white, inner sep=0.3pt, rotate=90, isosceles triangle apex angle=60, opacity=0.95, anchor=center] () at (10,9) {$\quad\,$};
    \node[myfont] at (4,0.8)  {10};
    \node[myfont] at (10,0.8) {11};
    \node[myfont] at (4,4.8)  {12};
    \node[myfont] at (10,4.8) {13};
    \node[myfont] at (4,8.8)  {14};
    \node[myfont] at (10,8.8) {15};
    % y edges
    \node[isosceles triangle, draw, fill=white, inner sep=0.3pt, isosceles triangle apex angle=60, opacity=0.95] () at (1,3) {$\quad\,$};
    \node[isosceles triangle, draw, fill=white, inner sep=0.3pt, isosceles triangle apex angle=60, opacity=0.95] () at (7,3) {$\quad\,$};
    \node[isosceles triangle, draw, fill=white, inner sep=0.3pt, isosceles triangle apex angle=60, opacity=0.95] () at (13,3) {$\quad\,$};
    \node[isosceles triangle, draw, fill=white, inner sep=0.3pt, isosceles triangle apex angle=60, opacity=0.95] () at (1,7) {$\quad\,$};
    \node[isosceles triangle, draw, fill=white, inner sep=0.3pt, isosceles triangle apex angle=60, opacity=0.95] () at (7,7) {$\quad\,$};
    \node[isosceles triangle, draw, fill=white, inner sep=0.3pt, isosceles triangle apex angle=60, opacity=0.95] () at (13,7) {$\quad\,$};
    \node[myfont] at (0.85,3)  {16};
    \node[myfont] at (6.85,3)  {17};
    \node[myfont] at (12.85,3) {18};
    \node[myfont] at (0.85,7)  {19};
    \node[myfont] at (6.9,7)   {20};
    \node[myfont] at (12.9,7)  {21};
    % centers
    \node[circle, draw, fill=white, inner sep=1pt, opacity=0.95,myfont] () at (4,3)  {22};
    \node[circle, draw, fill=white, inner sep=1pt, opacity=0.95,myfont] () at (10,3) {23};
    \node[circle, draw, fill=white, inner sep=1pt, opacity=0.95,myfont] () at (4,7)  {24};
    \node[circle, draw, fill=white, inner sep=1pt, opacity=0.95,myfont] () at (10,7) {25};
\end{tikzpicture}


==> figures/tikz/overlapping.tikz <==
\begin{tikzpicture}[scale=0.6]
    \foreach \x in {1,4,7,10}{
        \draw[black!20, densely dashed, line width=0.5] (\x,0) -- (\x,8);
    }
    \foreach \y in {1,3,5,7}{
        \draw[black!20, densely dashed, line width=0.5] (0,\y) -- (11,\y);
    }

    \draw[line width=2pt, black!20, pattern=north west lines, pattern color=black!20] (4, 2.9) rectangle (10, 7.1);
    \fill[fill=black!20] (7, 5) circle (8pt);

    \draw[line width=2pt, black!40, pattern=north east lines, pattern color=black!40] (0.9,0.9) rectangle (7.1,5.1);
    \fill[fill=black!40] (4, 3) circle (8pt);

    \draw[line width=2pt, black!60, pattern=horizontal lines, pattern color=black!60] (3.9, 0.8) rectangle (10.1,5);
    \fill[fill=black!60] (7, 3) circle (8pt);

    \draw[line width=2pt, black, pattern=vertical lines, pattern color=black] (0.8, 2.9) rectangle (7, 7);
    \fill[fill=black] (4, 5) circle (8pt);

\end{tikzpicture}


==> figures/tikz/q1element.tikz <==
\begin{tikzpicture}[scale=0.48]
    \draw[thick] (0,5) -- (8,5);
    \draw[thick] (0,1) -- (8,1);
    \draw[thick] (1,0) -- (1,6);
    \draw[thick] (7,0) -- (7,6);
    % nodes
    \node[rectangle,draw,fill=white, inner sep=3pt, opacity=0.95] at (1,1) {};
    \node[rectangle,draw,fill=white, inner sep=3pt, opacity=0.95] at (1,5) {};
    \node[rectangle,draw,fill=white, inner sep=3pt, opacity=0.95] at (7,1) {};
    \node[rectangle,draw,fill=white, inner sep=3pt, opacity=0.95] at (7,5) {};
\end{tikzpicture}


==> figures/tikz/q2element.tikz <==
\begin{tikzpicture}[scale=0.48]
    \draw[thick] (0,5) -- (8,5);
    \draw[thick] (0,1) -- (8,1);
    \draw[thick] (1,0) -- (1,6);
    \draw[thick] (7,0) -- (7,6);
    \draw[thick,dotted] (4,0) -- (4,6);
    \draw[thick,dotted] (0,3) -- (8,3);
    % nodes
    \node[rectangle,draw,fill=white, inner sep=3pt, opacity=0.95] at (1,1) {};
    \node[rectangle,draw,fill=white, inner sep=3pt, opacity=0.95] at (1,5) {};
    \node[rectangle,draw,fill=white, inner sep=3pt, opacity=0.95] at (7,1) {};
    \node[rectangle,draw,fill=white, inner sep=3pt, opacity=0.95] at (7,5) {};
    % edges
    \node[isosceles triangle, draw, fill=white, inner sep=1.5pt, rotate=90, isosceles triangle apex angle=60, opacity=0.95] () at (4,1) {};
    \node[isosceles triangle, draw, fill=white, inner sep=1.5pt, rotate=90, isosceles triangle apex angle=60, opacity=0.95] () at (4,5) {};
    \node[isosceles triangle, draw, fill=white, inner sep=1.5pt, isosceles triangle apex angle=60, opacity=0.95] () at (1,3) {};
    \node[isosceles triangle, draw, fill=white, inner sep=1.5pt, isosceles triangle apex angle=60, opacity=0.95] () at (7,3) {};
    % centers
    \node[circle, draw, fill=white, inner sep=2pt, opacity=0.95] () at (4,3) {};
\end{tikzpicture}

